Nonlinear VRFT with LASSO

Virtual Reference Feedback Tuning (VRFT) is a well known and very successful data-driven control design method. It has been initially conceived for linear plants and this original formulation has been much explored in the literature, besides having already found many practical applications. A nonlinear version of VRFT has been proposed early on, but not much explored later on. In this paper we highlight various issues involved in the application of nonlinear VRFT and propose the inclusion of L1 regularization in its formulation. We illustrate by means of two simple examples the critical role played by two aspects: the L1 regularization and the choice of dictionary used to describe the nonlinearity of the controller.

==> figuras/ganhos.txt <==
Figura 2

VRFT
$ +8.13585064e+00 (x/200)^ 1 $
$ -1.22287877e+01 (x/200)^ 3 $
$ -8.46127582e+02 (x/200)^ 5 $
$ +9.69452286e+03 (x/200)^ 7 $
$ -4.72283846e+04 (x/200)^ 9 $
$ +1.26407512e+05 (x/200)^ 11 $
$ -2.02949115e+05 (x/200)^ 13 $
$ +2.10298537e+05 (x/200)^ 15 $
$ -1.74047302e+05 (x/200)^ 17 $
$ +1.67015642e+05 (x/200)^ 19 $
$ -1.62685352e+05 (x/200)^ 21 $
$ +1.03990447e+05 (x/200)^ 23 $
$ -3.24724051e+04 (x/200)^ 25 $
$ +4.87622016e+03 (x/200)^ 27 $
$ -4.89221944e+03 (x/200)^ 29 $
$ +2.78744679e+03 (x/200)^ 31 $
$ +1.12914208e+03 (x/200)^ 33 $
$ -1.51946144e+03 (x/200)^ 35 $
$ +5.07328812e+02 (x/200)^ 37 $
$ -5.83446247e+01 (x/200)^ 39 $

LASSO-VRFT
$ +4.47074134e+00 (x/200)^ 1 $
$ -2.23713451e+00 (x/200)^ 3 $
$ +1.61424247e+00 (x/200)^ 5 $
$ -1.60382139e-02 (x/200)^ 19 $
$ +2.36877818e-04 (x/200)^ 33 $
$ +4.43853306e-05 (x/200)^ 35 $
$ -3.03657211e-05 (x/200)^ 39 $


Figura 4

$ +1.02162285e+01 deadzone(x, 0 )$
$ -3.93345302e+00 deadzone(x, 1 )$
$ -8.51504166e-01 deadzone(x, 2 )$
$ -2.39280363e+00 deadzone(x, 3 )$
$ -2.48210344e-01 deadzone(x, 4 )$
$ +4.14364321e-01 deadzone(x, 5 )$
$ -4.38418794e-01 deadzone(x, 6 )$
$ -2.55654444e-01 deadzone(x, 7 )$
$ +3.95128417e-01 deadzone(x, 8 )$
$ -2.23298752e-01 deadzone(x, 9 )$
$ +9.22662800e-01 deadzone(x, 10 )$
$ -1.02368409e+00 deadzone(x, 11 )$
$ +9.31955296e-01 deadzone(x, 12 )$
$ +5.03476334e-01 deadzone(x, 13 )$
$ -2.36469618e-01 deadzone(x, 14 )$
$ +6.67682742e-01 deadzone(x, 15 )$
$ -9.71264626e-01 deadzone(x, 16 )$
$ +9.14765095e-01 deadzone(x, 17 )$
$ -4.62326875e-01 deadzone(x, 18 )$
$ +6.31195336e-02 deadzone(x, 19 )$

$ +7.66115283e+00 deadzone(x, 0 )$
$ -2.40012649e+00 deadzone(x, 2 )$
$ -2.17281855e+00 deadzone(x, 3 )$
$ +8.86113679e-01 deadzone(x, 13 )$


Figura 5

Esse é de 0.5 em 0.5 - trocar todos os 10 por 0.5 na eq(8)

$ +7.62109548e+00 deadzone(x, 0 )$
$ -9.97777140e-02 deadzone(x, 40 )$
$ -3.16465641e-01 deadzone(x, 41 )$
$ -2.97569547e-01 deadzone(x, 42 )$
$ -2.90369461e-01 deadzone(x, 43 )$
$ -2.68278691e-01 deadzone(x, 44 )$
$ -2.56494022e-01 deadzone(x, 45 )$
$ -2.46812925e-01 deadzone(x, 46 )$
$ -2.56392115e-01 deadzone(x, 47 )$
$ -2.27880303e-01 deadzone(x, 48 )$
$ -2.10080403e-01 deadzone(x, 49 )$
$ -1.95471588e-01 deadzone(x, 50 )$
$ -1.95267009e-01 deadzone(x, 51 )$
$ -1.81896377e-01 deadzone(x, 52 )$
$ -1.59754946e-01 deadzone(x, 53 )$
$ -1.50812109e-01 deadzone(x, 54 )$
$ -1.49014282e-01 deadzone(x, 55 )$
$ -1.34636982e-01 deadzone(x, 56 )$
$ -1.25589436e-01 deadzone(x, 57 )$
$ -1.11043744e-01 deadzone(x, 58 )$
$ -9.62899606e-02 deadzone(x, 59 )$
$ -9.64321580e-02 deadzone(x, 60 )$
$ -8.42928687e-02 deadzone(x, 61 )$
$ -6.50237863e-02 deadzone(x, 62 )$
$ -5.44388986e-02 deadzone(x, 63 )$
$ -4.42710346e-02 deadzone(x, 64 )$
$ -4.35877957e-02 deadzone(x, 65 )$
$ -3.65186551e-02 deadzone(x, 66 )$
$ -2.96185536e-02 deadzone(x, 67 )$
$ -2.79580489e-02 deadzone(x, 68 )$
$ -2.81849593e-02 deadzone(x, 69 )$
$ -2.84112826e-02 deadzone(x, 70 )$
$ -1.84785902e-02 deadzone(x, 71 )$
$ -7.87811684e-03 deadzone(x, 72 )$
$ -6.29993867e-03 deadzone(x, 73 )$
$ -4.76315935e-03 deadzone(x, 74 )$
$ +3.79865018e-02 deadzone(x, 252 )$
$ +1.80293935e-01 deadzone(x, 253 )$
$ +1.70959817e-01 deadzone(x, 254 )$
$ +1.49090002e-01 deadzone(x, 255 )$
$ +9.28982829e-02 deadzone(x, 256 )$
$ +6.90773912e-02 deadzone(x, 257 )$
$ +4.41872027e-02 deadzone(x, 269 )$
$ +5.88050381e-02 deadzone(x, 270 )$
$ +3.40774537e-02 deadzone(x, 271 )$
$ +3.08901389e-02 deadzone(x, 272 )$
$ +3.13600671e-02 deadzone(x, 273 )$


Figura 7

$ +9.35853779e+00 deadzone(x, 0 )$
$ -3.54357495e+00 deadzone(x, 1 )$
$ -2.10761591e+00 deadzone(x, 2 )$
$ +5.42399259e-01 deadzone(x, 3 )$
$ -2.23116145e-01 deadzone(x, 4 )$
$ -2.20448984e+00 deadzone(x, 5 )$
$ +1.76027080e+00 deadzone(x, 6 )$
$ +6.06131424e-01 deadzone(x, 7 )$
$ -2.06546632e+00 deadzone(x, 8 )$
$ -4.38444400e-01 deadzone(x, 9 )$
$ +5.50364831e+00 deadzone(x, 10 )$
$ -7.52695090e+00 deadzone(x, 11 )$
$ +4.81273095e+00 deadzone(x, 12 )$
$ +9.15502448e-03 deadzone(x, 13 )$
$ -1.66700503e+00 deadzone(x, 14 )$
$ +2.49152462e+00 deadzone(x, 15 )$
$ -1.96850103e+00 deadzone(x, 16 )$
$ +9.56186907e-01 deadzone(x, 17 )$
$ -4.41844536e-01 deadzone(x, 18 )$
$ +1.16399887e-01 deadzone(x, 19 )$

$ +6.72479622e+00 deadzone(x, 0 )$
$ -1.85756964e+00 deadzone(x, 2 )$
$ -1.07437389e+00 deadzone(x, 3 )$
$ -4.94348213e-01 deadzone(x, 4 )$
$ +6.39375848e-01 deadzone(x, 13 )$
$ +1.05855328e-02 deadzone(x, 14 )$
$ +3.39946230e-02 deadzone(x, 15 )$
$ +6.74755696e-03 deadzone(x, 19 )$



Esse é de 0.5 em 0.5 - trocar todos os 10 por 0.5 na eq(8)
$ +6.63046955e+00 deadzone(x, 0 )$
$ -8.47602754e-02 deadzone(x, 39 )$
$ -2.08073320e-01 deadzone(x, 40 )$
$ -1.57372998e-01 deadzone(x, 41 )$
$ -1.41514277e-01 deadzone(x, 42 )$
$ -1.30532286e-01 deadzone(x, 43 )$
$ -1.47860734e-01 deadzone(x, 44 )$
$ -1.40663930e-01 deadzone(x, 45 )$
$ -1.29554262e-01 deadzone(x, 46 )$
$ -1.17253671e-01 deadzone(x, 47 )$
$ -1.27960313e-01 deadzone(x, 48 )$
$ -1.51290602e-01 deadzone(x, 49 )$
$ -1.55012301e-01 deadzone(x, 50 )$
$ -1.25577425e-01 deadzone(x, 51 )$
$ -1.06285156e-01 deadzone(x, 52 )$
$ -8.26548848e-02 deadzone(x, 53 )$
$ -8.14809258e-02 deadzone(x, 54 )$
$ -6.54859121e-02 deadzone(x, 55 )$
$ -6.28432004e-02 deadzone(x, 56 )$
$ -6.35668748e-02 deadzone(x, 57 )$
$ -5.55334980e-02 deadzone(x, 58 )$
$ -2.45694709e-02 deadzone(x, 59 )$
$ -1.85484887e-02 deadzone(x, 62 )$
$ -4.36910830e-02 deadzone(x, 63 )$
$ -9.35730484e-02 deadzone(x, 64 )$
$ -1.06519808e-01 deadzone(x, 65 )$
$ -8.50266780e-02 deadzone(x, 66 )$
$ -6.11707869e-02 deadzone(x, 67 )$
$ -5.42266327e-02 deadzone(x, 68 )$
$ -7.63846793e-02 deadzone(x, 69 )$
$ -7.08329965e-02 deadzone(x, 70 )$
$ -6.52163153e-02 deadzone(x, 71 )$
$ -6.91183598e-02 deadzone(x, 72 )$
$ -5.08338127e-02 deadzone(x, 73 )$
$ -4.54842080e-02 deadzone(x, 74 )$
$ -5.22440961e-02 deadzone(x, 75 )$
$ -3.19343073e-02 deadzone(x, 76 )$
$ -1.32200037e-02 deadzone(x, 77 )$
$ -1.37355191e-02 deadzone(x, 78 )$
$ -8.21400199e-03 deadzone(x, 79 )$
$ -8.09172041e-03 deadzone(x, 80 )$
$ +7.49777381e-02 deadzone(x, 260 )$
$ +8.52519249e-02 deadzone(x, 261 )$
$ +8.28793530e-02 deadzone(x, 262 )$
$ +8.16862304e-02 deadzone(x, 263 )$
$ +7.90763885e-02 deadzone(x, 264 )$
$ +9.10153767e-02 deadzone(x, 265 )$
$ +8.84668763e-02 deadzone(x, 266 )$
$ +5.62100063e-02 deadzone(x, 267 )$
$ +4.30309833e-02 deadzone(x, 268 )$
$ +2.85865689e-03 deadzone(x, 380 )$
$ +2.77322099e-03 deadzone(x, 381 )$

